FAVOR#: Sharp Attention Kernel Approximations via New Classes of Positive Random Features

The problem of efficient approximation of a linear operator induced by the Gaussian or softmax kernel is often addressed using random features (RFs) which yield an unbiased approximation of the operator's result. Such operators emerge in important applications ranging from kernel methods to efficient Transformers. We propose parameterized, positive, non-trigonometric RFs which approximate Gaussian and softmax-kernels. In contrast to traditional RF approximations, parameters of these new methods can be optimized to reduce the variance of the approximation, and the optimum can be expressed in closed form. We show that our methods lead to variance reduction in practice ($e^{10}$-times smaller variance and beyond) and outperform previous methods in a kernel regression task. Using our proposed mechanism, we also present FAVOR#, a method for self-attention approximation in Transformers. We show that FAVOR# outperforms other random feature methods in speech modelling and natural language processing.

==> draft.txt <==

for all orthogonal $\*Q$ we have
\begin{equation*}
    \mathrm{Trace} \left( \*E \*Q \*N \*Q^\top \right) \geq \mathrm{Trace} \left( \*E (\*Q^*) \*N \bs{\Pi}^\top \right) = \sum_{l = 1}^d 
\end{equation*}





all local minima\footnote{\citet{brockett} consider maximization of (\ref{eq:qpropt}) instead of minimization, however (\ref{eq:qpropt}) is equivalent to maximization of $\mathrm{Trace} ((-\*E) \*Q' \bs{\Lambda}^{(3)} (\*Q')^\top)$, i.e. all derivations of \citet{brockett} are easily translated into the minimization case.} of (\ref{eq:qpropt}) have a form: $\*Q = \bs{\Pi} \*D (\*Q^{(3)})^\top$ where $\bs{\Pi} \in \{ 0, 1 \}^{d \times d}$ is a permutation matrix, $\*D \in \mathbb{R}^{d \times d}$ is a diagonal matrix with $\pm 1$ on the main diagonal and $\*Q^{(3)}$ is from theorem's statement. Hence, instead of searching for a minimum of (\ref{eq:qpropt}) over all orthogonal matrices, we can search for a minimum of (\ref{eq:qpropt}) over local minima of this form. Let $\bs{\pi} \in \mathbb{N}^d$ be a permutation vector corresponding to $\bs{\Pi}$. If we substitute $\*Q = \bs{\Pi} \*D (\*Q^{(3)})^\top$ into (\ref{eq:qpropt}), we obtain:
\begin{equation*}
    \mathrm{Trace} \left( \*E \bs{\Pi} \*D (\*Q^{(3)})^\top \*N \*Q^{(3)} \*D \bs{\Pi}^\top \right) = \mathrm{Trace} \left( \*E \bs{\Pi} \*D \bs{\Lambda}^{(3)} \*D \bs{\Pi}^\top \right) = \mathrm{Trace} \left( \*E \bs{\Pi} \bs{\Lambda}^{(3)} \bs{\Pi}^\top \right)
\end{equation*}




We use cyclic property of trace and get:
\begin{equation}
    \mathrm{Trace} \left(\*Q^\top \*E \*Q \*Q^{(3)} \bs{\Lambda}^{(3)} (\*Q^{(3)})^\top \right) = \mathrm{Trace} \left(\*E \*Q \*Q^{(3)} \bs{\Lambda}^{(3)} (\*Q^{(3)})^\top \*Q^\top \right) = \mathrm{Trace} (\*E \*Q' \bs{\Lambda}^{(3)} (\*Q')^\top)
\end{equation}
where $\*Q' = \*Q \*Q^{(3)}$, i.e. there is again a one-to-one correspondence between $\*Q$ and $\*Q'$.

Optimization of (\ref{eq:qpropt}) over the set of orthogonal matrices $\*Q$ is a well-studied problem \citep{brockett}. According to \citet{brockett}, all local minima\footnote{\citet{brockett} consider maximization of (\ref{eq:qpropt}) instead of minimization, however (\ref{eq:qpropt}) is equivalent to maximization of $\mathrm{Trace} ((-\*E) \*Q' \bs{\Lambda}^{(3)} (\*Q')^\top)$, i.e. all derivations of \citet{brockett} are easily translated into the minimization case.} of (\ref{eq:qpropt}) can be found by solving the following equation $\bs{\Lambda}^{(3)} \*N = \*N \bs{\Lambda}^{(3)}$ where we denote $\*N = (\*Q')^\top \*E \*Q'$. Since $\*E, \bs{\Lambda}^{(3)}$ are diagonal, this is equivalent to
\begin{equation}
    \bs{\Lambda}^{(3)}_{l', l'} \*N_{l',l''} = \*N_{l',l''} \bs{\Lambda}^{(3)}_{l'', l''} \label{eq:lneq}
\end{equation}
for all $1 \leq l', l'' \leq d$. (\ref{eq:lneq}) is equivalent to
\begin{equation*}
    \*N_{l',l''} (\bs{\Lambda}^{(3)}_{l', l'} - \bs{\Lambda}^{(3)}_{l'', l''}) = 0.
\end{equation*}
In other words, $\*N_{l',l''} = 0$ whenever $\bs{\Lambda}^{(3)}_{l', l'} \neq \bs{\Lambda}^{(3)}_{l'', l''}$.

By definition, diagonal entries of $\bs{\Lambda}^{(3)}$ are sorted in a non-ascending order. Let $\lambda_1$ denote the biggest element on $\bs{\Lambda}^{(3)}$'s main diagonal, $\lambda_2$ denote the biggest element among those which are strictly smaller than $\lambda_1$ and so on, $\lambda_P$ denote the smallest element on $\bs{\Lambda}^{(3)}$'s main diagonal. Further, let $c_p$ be a number of diagonal entries equal to $\lambda_p$ for $1 \leq p \leq P$, $c_1 + \dots + c_p = d$. Then, assuming that $\*Q'$ is a global minimum of (\ref{eq:qpropt}) (meaning that it's also a local minimum), based on our findings about $\*N = (\*Q')^\top \*E \*Q'$, it's a block-diagonal matrix with blocks of size $c_1, \dots c_p$. Then we have:
\begin{equation*}
    \mathrm{Trace} (\*E \*Q' \bs{\Lambda}^{(3)} (\*Q')^\top) = \sum_{p = 1}^P \lambda_p \mathrm{Trace} (\*E^{()} \*Q' (\*Q')^\top)
\end{equation*}






Denote $\gamma_l = (1 - 8 \widehat{\*A}_{l,l})^{-1} \in (0, +\infty)$. Then, $1 - 4 \widehat{\*A}_{l,l} = \frac12 (1 - 8 \widehat{\*A}_{l,l}) + \frac12 = \frac12 \gamma_l^{-1} + \frac12 = \frac{1 + \gamma_l}{2 \gamma_l}$. We rewrite $l$'th term in (\ref{eq:gdec}) via $\gamma_l$ and obtain the following minimization problem:
\begin{equation*}
    \min_{\gamma_l > 0} \quad h_l (\gamma_l) = \log \left( \frac{\gamma_l + 1}{2 \gamma_l} \right) + \frac12 \log \gamma_l + \lambda_l \gamma_l = \log (\gamma_l + 1) - \frac12 \log \gamma_l - \log 2 + \lambda_l \gamma_l .
\end{equation*}
where we denote $\lambda_l = \bs{\Lambda}^{(3)}_{\bs{\pi}^{-1} (\*A)_l,\bs{\pi}^{-1} (\*A)_l} \geq 0$. We further have:
\begin{align}
    h_l' (\gamma_l) &= \lambda_l + \frac{1}{\gamma_l + 1} - \frac{1}{2 \gamma_l} = \lambda_l + \frac{\gamma_l - 1}{2 \gamma_l (\gamma_l + 1)} \label{eq:hl1} \\
    &= \frac{2 \lambda_l \gamma_l (\gamma_l + 1) + 2 \gamma_l - (\gamma_l + 1)}{2 \gamma_l (\gamma_l + 1)} = \frac{2 \lambda_l \gamma_l^2 + (2 \lambda_l + 1) \gamma_l - 1}{2 \gamma_l (\gamma_l + 1)} \label{eq:hl2} .
\end{align}
Based on (\ref{eq:hl1}), we see that $h_l' (\gamma_l) \to - \infty$ as $\gamma_l \to 0$ and $h_l' (\gamma_l) > \lambda_l \geq 0$ for all $\gamma_l > 1$. Hence, we conclude that $h_l (\cdot)$ is bounded from below on $(0, +\infty)$ and the global minimum $\gamma_l^*$ on $(0, +\infty)$ exists and it is one of the points satisfying $h_l' (\gamma_l^*) = 0$. Hence, it's one of the positive roots in the numerator of (\ref{eq:hl2}). 

If $\lambda_l = 0$, there is a single root $\gamma_l^* = 1$ of the polynomial in the numerator of (\ref{eq:hl2}), hence it is a global minimum of $h_l (\cdot)$. If $\lambda_l > 0$, then there are two roots of the polynomial in the numerator of (\ref{eq:hl2}):
\begin{gather}
    \gamma_{l,-}^* = \frac{- (2 \lambda_l + 1) - \sqrt{(2 \lambda_l + 1)^2 + 8 \lambda_l}}{4 \lambda_l}, \nonumber \\
    \gamma_{l,+}^* = \frac{- (2 \lambda_l + 1) + \sqrt{(2 \lambda_l + 1)^2 + 8 \lambda_l}}{4 \lambda_l} . \label{eq:gplus}
\end{gather}
Note that $2 \lambda_l + 1 > 0$. Hence, $\gamma_{l,-}^* < 0$ and $\gamma_{l,+}^* > 0$. We conclude that $\gamma_l^* = \gamma_{l,+}^*$ is the minimum of $h_l (\cdot)$ on $(0, +\infty)$. We multiply numerator and denominator of (\ref{eq:gplus})'s right hand side by $(2 \lambda_l + 1) + \sqrt{(2 \lambda_l + 1)^2 + 8 \lambda_l} > 0$:
\begin{equation}
    \gamma_l^* = \gamma_{l,+}^* = \frac{((2 \lambda_l + 1)^2 + 8 \lambda_l) - (2 \lambda_l + 1)^2}{4 \lambda_l \left( (2 \lambda_l + 1) + \sqrt{(2 \lambda_l + 1)^2 + 8 \lambda_l} \right)} = \frac{2}{2 \lambda_l + 1 + \sqrt{(2 \lambda_l + 1)^2 + 8 \lambda_l}} . \label{eq:gcom}
\end{equation}
Note that the right hand side of (\ref{eq:gcom}) is equivalent to (\ref{eq:gplus}) but also holds for the case when $\lambda_l = 0$ (i.e. when $\gamma_l^* = 1$). We conclude that (\ref{eq:gdec}) is indeed minimized for $\widehat{\*A}_{l,l} = \*A^{**}_{l,l} = \frac18 (1 - (\gamma_l^*)^{-1})$ for all $1 \leq l \leq d$ where the second transition follows from (\ref{eq:aform}) and (\ref{eq:gcom}). Also, since $\gamma_l^* = 1 - 8 \*A^{**}_{l,l} > 0$ for all $1 \leq l \leq d$, we have $8 \*A^{**} \prec \*I_d$ as required.












can be decomposed into a product:
\begin{equation*}
    p(\bs{\omega}^{(1)}, \bs{\omega}^{(2)}) = \prod_{l = 1}^d p_l (\bs{\omega}^{(1)}_l, \bs{\omega}^{(2)}_l)
\end{equation*}
where $p_l (\bs{\omega}^{(1)}_l, \bs{\omega}^{(2)}_l)$ is a density of $\mathcal{N} (\*0_2, \widetilde{\bs{\Sigma}}^{(l)})$:
\begin{equation*}
    p_l (\bs{\omega}^{(1)}_l, \bs{\omega}^{(2)}_l) = (2 \pi)^{-1} \det \left(\widetilde{\bs{\Sigma}}^{(l)}\right)^{-1/2} \exp\left( -\frac12 \begin{bmatrix} \bs{\omega}^{(1)}_l \\ \bs{\omega}^{(2)}_l \end{bmatrix}^\top \left(\widetilde{\bs{\Sigma}}^{(l)}\right)^{-1} \begin{bmatrix} \bs{\omega}^{(1)}_l \\ \bs{\omega}^{(2)}_l \end{bmatrix} \right)
\end{equation*}

Then, we have:
\begin{gather*}
    \mathbb{E} \left( Z_{\*x,\*y} (\bs{\omega}^{(1)}) Z_{\*x,\*y} (\bs{\omega}^{(2)}) \right) = \int_{\mathbb{R}^d \times \mathbb{R}^d} \prod_{l = 1}^d p_l (\bs{\omega}^{(1)}_l, \bs{\omega}^{(2)}_l) Z_{\*x,\*y} (\bs{\omega}^{(1)}) Z_{\*x,\*y} (\bs{\omega}^{(2)}) d \bs{\omega}^{(1)} d \bs{\omega}^{(2)} = D^2 \\
    \times \exp \left( \*x^\top \*C^{(1)} \*x + \*y^\top \*C^{(2)} \*y \right) \prod_{l = 1}^d \int_{\mathbb{R}^2} p_l (\bs{\omega}^{(1)}_l, \bs{\omega}^{(2)}_l) \exp\left( \*A_{l,l} (\bs{\omega}^{(1)}_l)^2 + \*A_{l,l} (\bs{\omega}^{(2)}_l)^2 + \*z_l (\bs{\omega}^{(1)}_l + \bs{\omega}^{(2)}_l) \right) d \bs{\omega}^{(1)}_l d \bs{\omega}^{(2)}_l \\
    = D^2 \exp \left( \*x^\top \*C^{(1)} \*x + \*y^\top \*C^{(2)} \*y \right) (2 \pi)^{-d} \prod_{l = 1}^d \det \left(\widetilde{\bs{\Sigma}}^{(l)}\right)^{-1/2} \\
    \times \prod_{l = 1}^d \int_{\mathbb{R}^2} \exp\left( -\frac12 \begin{bmatrix} \bs{\omega}^{(1)}_l \\ \bs{\omega}^{(2)}_l \end{bmatrix}^\top \left(\widetilde{\bs{\Sigma}}^{(l)}\right)^{-1} \begin{bmatrix} \bs{\omega}^{(1)}_l \\ \bs{\omega}^{(2)}_l \end{bmatrix} + \*A_{l,l} (\bs{\omega}^{(1)}_l)^2 + \*A_{l,l} (\bs{\omega}^{(2)}_l)^2 + \*z_l (\bs{\omega}^{(1)}_l + \bs{\omega}^{(2)}_l) \right) d \bs{\omega}^{(1)}_l d \bs{\omega}^{(2)}_l
\end{gather*}
where in the first transition we use the fact that $\*A$ is a diagonal matrix and in the second transition we use the definition of $p_l (\bs{\omega}^{(1)}_l, \bs{\omega}^{(2)}_l)$. We further have for all $1 \leq l \leq d$:
\begin{equation*}
    \det \left(\widetilde{\bs{\Sigma}}^{(l)}\right) = 1 - \bs{\Psi}_{l,l}^2
\end{equation*}
and, which is easy to check,
\begin{gather*}
    -\frac12 \begin{bmatrix} \bs{\omega}^{(1)}_l \\ \bs{\omega}^{(2)}_l \end{bmatrix}^\top \left(\widetilde{\bs{\Sigma}}^{(l)}\right)^{-1} \begin{bmatrix} \bs{\omega}^{(1)}_l \\ \bs{\omega}^{(2)}_l \end{bmatrix} + \*A_{l,l} (\bs{\omega}^{(1)}_l)^2 + \*A_{l,l} (\bs{\omega}^{(2)}_l)^2 + \*z_l (\bs{\omega}^{(1)}_l + \bs{\omega}^{(2)}_l) \\
    = - \frac12 \left( \begin{bmatrix} \bs{\omega}^{(1)}_l \\ \bs{\omega}^{(2)}_l \end{bmatrix} - \bs{\mu}^{(l)} \right)^\top \left( \*H^{(l)} \right)^{-1} \left( \begin{bmatrix} \bs{\omega}^{(1)}_l \\ \bs{\omega}^{(2)}_l \end{bmatrix} - \bs{\mu}^{(l)} \right) + \frac12 \left( \bs{\mu}^{(l)} \right)^\top \left( \*H^{(l)} \right)^{-1} \bs{\mu}^{(l)}, \\
    \*H^{(l)} = \left( \left(\widetilde{\bs{\Sigma}}^{(l)}\right)^{-1} - 2 \*A_{l,l} \*I_2 \right)^{-1}, \quad \bs{\mu}^{(l)} = \*z_l \*H^{(l)} \*1_2 .
\end{gather*}

Using well-known formulae for the inverse of the $2 \times 2$ matrix, we have:
\begin{gather*}
    \left(\widetilde{\bs{\Sigma}}^{(l)}\right)^{-1} = \frac{1}{1 - \bs{\Psi}_{l,l}^2} \begin{bmatrix} 1 & -\bs{\Psi}_{l,l} \\ -\bs{\Psi}_{l,l}^2 & 1 \end{bmatrix}, \\
    \left(\widetilde{\bs{\Sigma}}^{(l)}\right)^{-1} - 2 \*A_{l,l} \*I_2 = \frac{1}{1 - \bs{\Psi}_{l,l}^2} \begin{bmatrix} 1 - 2 \*A_{l,l} (1 - \bs{\Psi}_{l,l}^2) & -\bs{\Psi}_{l,l} \\ -\bs{\Psi}_{l,l}^2 & 1 - 2 \*A_{l,l} (1 - \bs{\Psi}_{l,l}^2) \end{bmatrix}, \\
    \*H^{(l)} = \frac{1 - \bs{\Psi}_{l,l}^2}{\left(\right)}
\end{gather*}






= \begin{bmatrix} \sqrt{1 - \bs{\Psi}_{l,l}^2} \*z_l \\ (\bs{\Psi}_{l,l} + 1) \*z_l \end{bmatrix}










We recall that $\*z = \*B^{(1)} \*x + \*B^{(2)} \*y$ in the formula above. We take logarithm of that and average over all $\*x \in \mathcal{X}, \*y \in \mathcal{Y}$ to get expression for $\overline{\mathcal{M}}(\bs{\Psi}, \mathcal{X}, \mathcal{Y}, \mathcal{T}_\mathrm{DE})$:
\begin{gather}
    \overline{\mathcal{M}}(\bs{\Psi}, \mathcal{X}, \mathcal{Y}, \mathcal{T}_\mathrm{DE} ) = 2 \log D + L^{-1} \sum_{i = 1}^L (\*x^{(i)})^\top \*C^{(1)} \*x^{(i)} + L^{-1} \sum_{j = 1}^L (\*y^{(j)})^\top \*C^{(2)} \*y^{(j)} \nonumber \\
    + \sum_{l = 1}^d \left( 1 - 2 \*A_{l,l} - 2 \*A_{l,l} \bs{\Psi}_{l,l} \right)^{-1} L^{-2} \sum_{1 \leq i,j \leq L} (\*B^{(1)} \*x^{(i)} + \*B^{(2)} \*y^{(j)})^2_l - \frac12 \sum_{l = 1}^d \log \left( (1 - 2 \*A_{l,l})^2 - 4 \*A_{l,l}^2 \bs{\Psi}_{l,l}^2 \right) . \label{eq:mexpr}
\end{gather}

We observe that
\begin{gather*}
    L^{-2} \sum_{1 \leq i,j \leq L} (\*B^{(1)} \*x^{(i)} + \*B^{(2)} \*y^{(j)})^2_l = L^{-2} \sum_{1 \leq i,j \leq L} \left(\left(\*B^{(1)}_{l,:}\right)^\top \*x^{(i)} + \left(\*B^{(2)}_{l,:}\right)^\top \*y^{(j)}\right)^2 \\
    = L^{-2} \sum_{1 \leq i,j \leq L} \left( \left(\left(\*B^{(1)}_{l,:}\right)^\top \*x^{(i)} \right)^2 + 2 \left(\left(\*B^{(1)}_{l,:}\right)^\top \*x^{(i)} \right) \left(\left(\*B^{(2)}_{l,:}\right)^\top \*y^{(j)} \right) + \left(\left(\*B^{(2)}_{l,:}\right)^\top \*y^{(j)}\right)^2 \right) \\
    = L^{-1} \sum_{i = 1}^L  \left(\left(\*B^{(1)}_{l,:}\right)^\top \*x^{(i)} \right)^2 + 2 \left(\left(\*B^{(1)}_{l,:}\right)^\top \left(L^{-1} \sum_{i = 1}^L \*x^{(i)} \right) \right) \left(\left(\*B^{(2)}_{l,:}\right)^\top \left(L^{-1} \sum_{j = 1}^L \*y^{(j)} \right) \right) \\
    + L^{-1} \sum_{j = 1}^L  \left(\left(\*B^{(2)}_{l,:}\right)^\top \*y^{(j)} \right)^2 .
\end{gather*}
We further have:
\begin{align*}
    L^{-1} \sum_{i = 1}^L  \left(\left(\*B^{(1)}_{l,:}\right)^\top \*x^{(i)} \right)^2 &= L^{-1} \sum_{i = 1}^L \left(\*B^{(1)}_{l,:}\right)^\top \*x^{(i)} \left( \*x^{(i)} \right)^\top \*B^{(1)}_{l,:} = \left(\*B^{(1)}_{l,:}\right)^\top \left( L^{-1} \sum_{i = 1}^L \*x^{(i)} \left( \*x^{(i)} \right)^\top \right) \*B^{(1)}_{l,:} \\
    &= \left(\*B^{(1)}_{l,:}\right)^\top \*M^{(1)} \*B^{(1)}_{l,:} .
\end{align*}
Analogously, we get:
\begin{equation*}
    L^{-1} \sum_{j = 1}^L  \left(\left(\*B^{(2)}_{l,:}\right)^\top \*y^{(j)} \right)^2 = \left(\*B^{(2)}_{l,:}\right)^\top \*M^{(2)} \*B^{(2)}_{l,:} .
\end{equation*}
Further, clearly we have:
\begin{equation*}
    \left(\*B^{(1)}_{l,:}\right)^\top \left(L^{-1} \sum_{i = 1}^L \*x^{(i)} \right) = \left(\*B^{(1)}_{l,:}\right)^\top \bs{\mu}^{(4)}, \quad \left(\*B^{(2)}_{l,:}\right)^\top \left(L^{-1} \sum_{j = 1}^L \*y^{(j)} \right) = \left(\*B^{(2)}_{l,:}\right)^\top \bs{\mu}^{(5)} .
\end{equation*}
Hence, we conclude that
\begin{equation*}
    L^{-2} \sum_{1 \leq i,j \leq L} (\*B^{(1)} \*x^{(i)} + \*B^{(2)} \*y^{(j)})^2_l = \xi_l .
\end{equation*}
We rewrite (\ref{eq:mexpr}):
\begin{gather*}
    \overline{\mathcal{M}}(\bs{\Psi}, \mathcal{X}, \mathcal{Y}, \mathcal{T}_\mathrm{DE} ) = 2 \log D + L^{-1} \sum_{i = 1}^L (\*x^{(i)})^\top \*C^{(1)} \*x^{(i)} + L^{-1} \sum_{j = 1}^L (\*y^{(j)})^\top \*C^{(2)} \*y^{(j)} \nonumber \\
    + \sum_{l = 1}^d \left( \frac{\xi_l}{1 - 2 \*A_{l,l} - 2 \*A_{l,l} \bs{\Psi}_{l,l}} - \frac12 \log \left( (1 - 2 \*A_{l,l})^2 - 4 \*A_{l,l}^2 \bs{\Psi}_{l,l}^2 \right) \right) .
\end{gather*}
We see that minimization of $\overline{\mathcal{M}}(\bs{\Psi}, \mathcal{X}, \mathcal{Y}, \mathcal{T}_\mathrm{DE} )$ with respect to $\bs{\Psi}$ is decoupled into $d$ optimization problems of the form
\begin{align}
    \min_{- (M - 1)^{-1} \leq \psi \leq 1} \quad f_l(\psi_l) &= \frac{\xi_l}{1 - 2 a_l - 2 a_l \psi_l} - \frac12 \log ((1 - 2 a_l)^2 - 4 a_l^2 \psi_l^2) \nonumber \\
    &= \frac{\xi_l}{1 - 2 a_l - 2 a_l \psi_l} - \frac12 \log (1 - 2 a_l + 2 a_l \psi_l) - \frac12 \log (1 - 2 a_l - 2 a_l \psi_l) \label{eq:psimin}
\end{align}
where $\psi_l = \bs{\Psi}_{l,l}$, $a_l = \*A_{l,l}$. $f_l$ is a sum of three convex terms, hence it's convex itself. Therefore, $\psi_l^*$ is the solution of (\ref{eq:psimin}) if and only if $f_l' (\psi_l^*) = 0$ and $- (M - 1)^{-1} \leq \psi_l^* \leq 1$. We calculate:
\begin{align}
    f_l' (\psi_l) &= \frac{2 a_l \xi_l}{(1 - 2 a_l - 2 a_l \psi_l)^2} - \frac{a_l}{1 - 2 a_l + 2 a_l \psi_l} + \frac{a_l}{1 - 2 a_l - 2 a_l \psi_l} \nonumber \\
    &= \frac{2 a_l \xi_l (1 - 2 a_l + 2 a_l \psi_l) - a_l (1 - 2 a_l - 2 a_l \psi_l)^2 + a_l ((1 - 2 a_l)^2 - 4 a_l^2 \psi_l^2)}{(1 - 2 a_l - 2 a_l \psi_l)^2 (1 - 2 a_l + 2 a_l \psi_l)} \nonumber \\
    &= \frac{-8 a_l^3 \psi_l^2 + 4 a_l^2(\xi_l + 1 - 2 a_l) \psi_l + 2 a_l \xi_l (1 - 2 a_l)}{(1 - 2 a_l - 2 a_l \psi_l)^2 (1 - 2 a_l + 2 a_l \psi_l)} . \label{eq:fprpsi}
\end{align}
Hence, we conclude that $f_l' (\psi_l^*) = 0$ if $\psi_l^*$ is a root of a polynomial in the numerator of (\ref{eq:fprpsi}). Its (possibly equal) roots have a form:
\begin{equation*}
    \psi_l^- = \frac{}{}
\end{equation*}

